Mode changing, subpulse drifting and nulling in four component conal pulsar PSR J2321+6024

In this study, we report on a detailed single pulse polarimetric analysis of the radio emission from the pulsar J2321+6024 (B2319+60) observed with the Giant Metrewave Radio Telescope, over wide frequencies ranging between 300 to 500 MHz and widely separated observing sessions. The pulsar profile shows the presence of four distinct conal components and belongs to a small group of pulsars classified as a conal quadrupole profile type. The single pulse sequence reveals the presence of three distinct emission modes, A, B, and ABN showing subpulse drifting. Besides, there were sequences when the pulsar did not show any drifting behaviour suggesting the possibility of a new emission state, which we have termed as mode C. The evolution of the mode changing behavior was seen during the different observing sessions with different abundance as well as the average duration of the modes seen on each date. The drifting periodicities were 7.8$\pm$0.3 $P$, 4.3$\pm$0.4 $P$, and 3.1$\pm$0.2 $P$ in the modes A, B and ABN respectively, and showed large phase variations within the mode profile. The pulsar also showed the presence of orthogonal polarization modes, particularly in the leading and trailing components, which has different characteristics for the stronger and weaker pulses. However, no correlation was found between the emission modes and their polarization behavior, with the estimated emission heights remaining roughly constant throughout. We have used the Partially Screened Gap model to understand the connection between drifting, mode changing, and nulling.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
